Asset Management in Machine Learning: A Survey

Machine Learning (ML) techniques are becoming essential components of many software systems today, causing an increasing need to adapt traditional software engineering practices and tools to the development of ML-based software systems. This need is especially pronounced due to the challenges associated with the large-scale development and deployment of ML systems. Among the most commonly reported challenges during the development, production, and operation of ML-based systems are experiment management, dependency management, monitoring, and logging of ML assets. In recent years, we have seen several efforts to address these challenges as witnessed by an increasing number of tools for tracking and managing ML experiments and their assets. To facilitate research and practice on engineering intelligent systems, it is essential to understand the nature of the current tool support for managing ML assets. What kind of support is provided? What asset types are tracked? What operations are offered to users for managing those assets? We discuss and position ML asset management as an important discipline that provides methods and tools for ML assets as structures and the ML development activities as their operations. We present a feature-based survey of 17 tools with ML asset management support identified in a systematic search. We overview these tools' features for managing the different types of assets used for engineering ML-based systems and performing experiments. We found that most of the asset management support depends on traditional version control systems, while only a few tools support an asset granularity level that differentiates between important ML assets, such as datasets and models.

==> Replace latex/listings/stage-listing.yaml <==
stages: # Pipeline
  prepare: # Stage
    cmd: python src/prepare.py data/data.xml
    deps:
    - data/data.xml
    - src/prepare.py
    params: # Configuration
    - prepare.seed
    outs:
    - data/prepared
  featurize: # Stage
    cmd: python src/featurization.py data/prepared data/features
    deps:
    - data/prepared
    - src/featurization.py
    params: # Configuration
    - featurize.max_features
    - featurize.ngrams
    outs:
    - data/features

